Gamma irradiation of ATLAS18 ITk strip sensors affected by static charge

Construction of the new all-silicon ITk, developed by the ATLAS collaboration to be able to track charged particles produced at the HL- LHC, started in 2021 and is expected to continue until 2028. The ITk detector will include ~18,000 highly segmented and radiation hard n+-in-p silicon strip sensors, which are being manufactured by HPK. Upon their delivery, the ATLAS ITk strip sensor collaboration performs detailed measurements of sensors to monitor quality of all fabricated pieces. QC electrical tests include IV and CV tests, full strip tests, and a measurement of the long-term stability of the sensor leakage current. While most sensors demonstrate excellent performance during QC testing, we have nevertheless observed that a number of sensors from several production batches failed the electrical tests. Accumulated data indicates a strong correlation between observed electrical test failures and high electrostatic charge measured on the sensor surface during initial reception tests. This electrostatic charge enhances the risk of "Local trapped charge" events during manufacturing, shipping, and handling procedures, resulting in failed electrical QC tests. In the presented study, we have investigated whether the TID expected in the real experiment can effectively resolve early breakdown or low interstrip isolation caused by the electrostatic charge. Selected charge-affected sensors were irradiated with gamma rays from a 60Co source for a number of TID values. The results of this study indicate that the negative effects of the electrostatic charge on the critical sensors characteristics disappear after a very small amount of an accumulated TID, which actually corresponds to one or two days in the experiment. This finding gives us confidence in mitigating the issue of electrostatic charge during the operation of the ITk strip sensors in the real experiment.

==> README.txt <==
LaTeX conversion of arxiv_PoS_VERTEX2023_Gamma_Mikestikova.docx

Compile from this directory with:

    pdflatex main.tex
    pdflatex main.tex

The figures/ directory contains the eight images extracted from the Word file.

